On privacy amplification, lossy compression, and their duality to channel coding

We examine the task of privacy amplification from information-theoretic and coding-theoretic points of view. In the former, we give a one-shot characterization of the optimal rate of privacy amplification against classical adversaries in terms of the optimal type-II error in asymmetric hypothesis testing. This formulation can be easily computed to give finite-blocklength bounds and turns out to be equivalent to smooth min-entropy bounds by Renner and Wolf [Asiacrypt 2005] and Watanabe and Hayashi [ISIT 2013], as well as a bound in terms of the $E_\gamma$ divergence by Yang, Schaefer, and Poor [arXiv:1706.03866 [cs.IT]]. In the latter, we show that protocols for privacy amplification based on linear codes can be easily repurposed for channel simulation. Combined with known relations between channel simulation and lossy source coding, this implies that privacy amplification can be understood as a basic primitive for both channel simulation and lossy compression. Applied to symmetric channels or lossy compression settings, our construction leads to proto- cols of optimal rate in the asymptotic i.i.d. limit. Finally, appealing to the notion of channel duality recently detailed by us in [IEEE Trans. Info. Theory 64, 577 (2018)], we show that linear error-correcting codes for symmetric channels with quantum output can be transformed into linear lossy source coding schemes for classical variables arising from the dual channel. This explains a "curious duality" in these problems for the (self-dual) erasure channel observed by Martinian and Yedidia [Allerton 2003; arXiv:cs/0408008] and partly anticipates recent results on optimal lossy compression by polar and low-density generator matrix codes.

==> betterlower.dat <==
100.	0.
200.	0.
300.	0.09833333333333334
400.	0.160625
500.	0.198
600.	0.22833333333333333
700.	0.25035714285714283
800.	0.2675
900.	0.2822222222222222
1000.	0.294
1100.	0.30363636363636365
1200.	0.31325000000000003
1300.	0.32076923076923075
1400.	0.32785714285714285
1500.	0.334
1600.	0.339375
1700.	0.3447058823529412
1800.	0.34944444444444445
1900.	0.35368421052631577
2000.	0.3575
2100.	0.3608104761904762
2200.	0.3641906923986076
2300.	0.36734014797121234
2400.	0.37028387833864335
2500.	0.3730432000000001
2600.	0.37563647110543774
2700.	0.3780795980331169
2800.	0.38038643999171556
2900.	0.38256913502515516
3000.	0.3846383648286562
3100.	0.38628064516129035
3200.	0.38847187499999997
3300.	0.3902545454545454
3400.	0.3919544234295028
3500.	0.393578819345691
3600.	0.3951331111111111
3700.	0.3966221717908119
3800.	0.3980504145137246
3900.	0.3994218467099883
4000.	0.40074011674153354
4100.	0.4020085541540943
4200.	0.4032302045557396
4300.	0.4044078599487431
4400.	0.4055440851983214
4500.	0.40664124120597667
4600.	0.4077015052611083
4700.	0.4087268889677623
4800.	0.4097192540803932
4900.	0.4106803265306123
5000.	0.411611708883944
5100.	0.4125148914299275
5200.	0.4133912620791284
5300.	0.4142421152156979
5400.	0.41506865963316963
5500.	0.41587202566351456
5600.	0.4166532715945303
5700.	0.41741338945794937
5800.	0.4181533102598469
5900.	0.41887390871570535
6000.	0.4195760075445844
6100.	0.4202603813700652
6200.	0.4209277602697867
6300.	0.4215788330103501
6400.	0.42221425000000007
6500.	0.42283462598769983
6600.	0.4234405425339263
6700.	0.42403255027563536
6800.	0.42461117100534346
6900.	0.4251768995820732
7000.	0.4257302056899852
7100.	0.42627153545882757
7200.	0.42680131295884216
7300.	0.4273199415814546
7400.	0.42782780531590836
7500.	0.4283252699309813
7600.	0.4288126840700039
7700.	0.4292903802665938
7800.	0.42975867588779426
7900.	0.4302178740106677
8000.	0.43066826423781585
8100.	0.4311101234567902
8200.	0.43154371654789353
8300.	0.4319692970444652
8400.	0.4323871077493699
8500.	0.4327973813110802
8600.	0.43320034076244446
8700.	0.4335962000249585
8800.	0.433985164381122
8900.	0.4343674309172357
9000.	0.4347431889388002
9100.	0.4351126203604964
9200.	0.4354759000725627
9300.	0.43583319628523903
9400.	0.43618467085281076
9500.	0.43653047957866437
9600.	0.43687077250265505
9700.	0.43720569417198446
9800.	0.4375353838966947
9900.	0.4378599759908001
10000.	0.43817960000000006


==> betterupper.dat <==
100	0.1681229248472731
200	0.18333552030514497
300	0.21907446573674558
400	0.24662221494522157
500	0.2699629983776904
600	0.2852020515483697
700	0.29881946847294316
800	0.31139814318742765
900	0.3197297754525605
1000	0.3282856367703529
1100	0.3355606848311371
1200	0.3417611380603056
1300	0.347148692762975
1400	0.3520274423519527
1500	0.3571730687335226
1600	0.3608393977465306
1700	0.36509341245376176
1800	0.368114198468575
1900	0.37153248902649405
2000	0.37477224749363175
2100	0.3772760647293353
2200	0.3798193135227601
2300	0.38228991409270185
2400	0.38462039778049095
2500	0.3868056110075529
2600	0.3888564260845966
2700	0.390790681553295
2800	0.39263396507638604
2900	0.3944328974377889
3000	0.3963478529383282
3100	0.397821949254169
3200	0.3992330465936956
3300	0.40062919936052016
3400	0.40215838525222186
3500	0.4034779426927163
3600	0.4046456885390267
3700	0.40596415364023575
3800	0.407141307783253
3900	0.4081875681632006
4000	0.4094539495009618
4100	0.4103585186446632
4200	0.4115355482619921
4300	0.41238313261911436
4400	0.41341220148915486
4500	0.41426060003317094
4600	0.4152594468139217
4700	0.41600678988788825
4800	0.4169821140358831
4900	0.4176458953392
5000	0.4185281600046221
5100	0.41922171929435803
5200	0.41998279457489557
5300	0.42081930010377205
5400	0.4213839145705132
5500	0.4221216867682746
5600	0.42288926536774163
5700	0.42339395434835386
5800	0.42407211461193633
5900	0.42477472523325993
6000	0.4252615045947742
6100	0.4258627074381797
6200	0.4264968677093222
6300	0.42706758676916146
6400	0.42753723502562824
6500	0.4280932392711157
6600	0.42866546086891244
6700	0.429236967354457
6800	0.42962873436703775
6900	0.43011423128306486
7000	0.4306210444735741
7100	0.43113043458927464
7200	0.43163547892169063
7300	0.43200797309301725
7400	0.43242743991811433
7500	0.43286887528434614
7600	0.4333145978777575
7700	0.4337580204391439
7800	0.4341961067349607
7900	0.43462731319950926
8000	0.4349524496196357
8100	0.4353157930893201
8200	0.4356918043784456
8300	0.43607024728143295
8400	0.43644679602751507
8500	0.4368193114920705
8600	0.43718664510809546
8700	0.4375481570169756
8800	0.4379035062392954
8900	0.4382525203097443
9000	0.43859513573438835
9100	0.43893136695413415
9200	0.4392541429243281
9300	0.43954552572600564
9400	0.43984205294906986
9500	0.4401395310032983
9600	0.4404359132647122
9700	0.44073011541897855
9800	0.4410215529013147
9900	0.44130996583041826
10000	0.44159528734068354

==> hybridlower.dat <==
100	-0.36001186022838366
200	-0.022819050739647437
300	0.08957855242326469
400	0.14980327199207052
500	0.19008703882994224
600	0.21824892368768323
700	0.24102263676484403
800	0.2607068179389593
900	0.2745829143625461
1000	0.2876695248379325
1100	0.29858826999358523
1200	0.30782606767887666
1300	0.31573770512683264
1400	0.3225864145861361
1500	0.32857099261298855
1600	0.335177441094744
1700	0.3397940477900478
1800	0.3451357782028226
1900	0.34878641821953477
2000	0.35320287034152736
2100	0.3572264199904527
2200	0.3609067045882023
2300	0.3642854449199597
2400	0.36739793831755707
2500	0.3693381440243711
2600	0.3720341691302196
2700	0.37454009513798625
2800	0.3777259127098442
2900	0.37988178096850383
3000	0.3818997247069395
3100	0.3837925160389565
3200	0.38557140438011644
3300	0.3872463356706709
3400	0.38954596158317917
3500	0.39102008592526816
3600	0.392414849968776
3700	0.3937364789677065
3800	0.3956433107947863
3900	0.39681965283127285
4000	0.3985629109831522
4100	0.3996148098560166
4200	0.4006178169351926
4300	0.4021603435467116
4400	0.4030629261736616
4500	0.4044881434811554
4600	0.40530331595871094
4700	0.40662491008731466
4800	0.40736358355206875
4900	0.40859316451056643
5000	0.40926455051150906
5100	0.4104120325330026
5200	0.41151751555714483
5300	0.4120978591165181
5400	0.4131338504147711
5500	0.4136646945993284
5600	0.4146380242510238
5700	0.41557872091176773
5800	0.41604129848655524
5900	0.4169281873349503
6000	0.4177867658393709
6100	0.4181914171812761
6200	0.4190034423462768
6300	0.41979073310947346
6400	0.42055439826313873
6500	0.4208926235702929
6600	0.4216176120435698
6700	0.42232178418646393
6800	0.4230060207793547
6900	0.4232898430125985
7000	0.42394160156158817
7100	0.42457566281830406
7200	0.42519273573018146
7300	0.42579349200598426
7400	0.4260211031813945
7500	0.4265954593961743
7600	0.42715521055839445
7700	0.42770090526706245
7800	0.4282330650666591
7900	0.42875218608909965
8000	0.42892620704559686
8100	0.42942442351108817
8200	0.4299108680045567
8300	0.43038595192727785
8400	0.43085006777951906
8500	0.4313035902306609
8600	0.4317468771176502
8700	0.43218027037730605
8800	0.43260409691751794
8900	0.43301866943194317
9000	0.4334242871624194
9100	0.4335262855237411
9200	0.43391782520454225
9300	0.4343011748287226
9400	0.4346765882622861
9500	0.4350443090063613
9600	0.4354045707197356
9700	0.4357575977101657
9800	0.43610360539661425
9900	0.4364428007443928
10000	0.4367753826750448

==> hypolower.dat <==
300	0.009357849740192015
400	0.08761083129694065
500	0.13940075723488468
600	0.17596401061682052
700	0.2044883924891472
800	0.22745844085440287
900	0.24549959328031007
1000	0.2610175935708874
1100	0.274026821166942
1200	0.2852094350040785
1300	0.2949264907429182
1400	0.30338856638551553
1500	0.3112680091814498
1600	0.31809637986445377
1700	0.32438523632197336
1800	0.32993279384528
1900	0.3352347891324556
2000	0.33998466666121724
2100	0.344278313973176
2200	0.3483267834531131
2300	0.35215196805573595
2400	0.3556963346960209
2500	0.35899681169810294
3000	0.37275856322091194
3500	0.383299925340105
4000	0.3916429248642053
4500	0.3984857626366752
5000	0.4042208762034132
5500	0.40910801624079535
6000	0.4133005360975457
6500	0.4170392921220117
7000	0.4203242465793947
7500	0.42324826720010894
8000	0.4258602052329171
8500	0.4282877009314876
9000	0.43041145459669317
9500	0.4324376001108718
10000	0.43427913151978287

==> oldupper.dat <==
100.	0.51
200.	0.35
300.	0.33
400.	0.3275
500.	0.338
600.	0.34
700.	0.3457142857142857
800.	0.35375
900.	0.3566666666666667
1000.	0.362
1100.	0.3663636363636364
1200.	0.37
1300.	0.3730769230769231
1400.	0.37714285714285717
1500.	0.37933333333333336
1600.	0.383125
1700.	0.3847058823529412
1800.	0.3877777777777778
1900.	0.38894736842105265
2000.	0.3915
2100.	0.39380952380952383
2200.	0.39590909090909093
2300.	0.3978260869565217
2400.	0.39958333333333335
2500.	0.4012
2600.	0.4026923076923077
2700.	0.4040740740740741
2800.	0.40535714285714286
2900.	0.40655172413793106
3000.	0.4076666666666667
3100.	0.4096774193548387
3200.	0.410625
3300.	0.4115151515151515
3400.	0.4123529411764706
3500.	0.414
3600.	0.4147222222222222
3700.	0.4154054054054054
3800.	0.4168421052631579
3900.	0.41717948717948716
4000.	0.4185
4100.	0.4190243902439024
4200.	0.42023809523809524
4300.	0.4206976744186047
4400.	0.4218181818181818
4500.	0.4222222222222222
4600.	0.4232608695652174
4700.	0.42361702127659573
4800.	0.4245833333333333
4900.	0.42489795918367346
5000.	0.4258
5100.	0.426078431372549
5200.	0.4269230769230769
5300.	0.4277358490566038
5400.	0.427962962962963
5500.	0.42872727272727273
5600.	0.4294642857142857
5700.	0.42964912280701756
5800.	0.4303448275862069
5900.	0.43101694915254235
6000.	0.43166666666666664
6100.	0.4318032786885246
6200.	0.4324193548387097
6300.	0.433015873015873
6400.	0.43359375
6500.	0.4336923076923077
6600.	0.43424242424242426
6700.	0.43477611940298505
6800.	0.43529411764705883
6900.	0.4353623188405797
7000.	0.43585714285714283
7100.	0.43619718309859157
7200.	0.43666666666666665
7300.	0.4371232876712329
7400.	0.4375675675675676
7500.	0.438
7600.	0.4380263157894737
7700.	0.43844155844155847
7800.	0.43884615384615383
7900.	0.43924050632911393
8000.	0.439625
8100.	0.44
8200.	0.4403658536585366
8300.	0.44072289156626504
8400.	0.44107142857142856
8500.	0.4410588235294118
8600.	0.4413953488372093
8700.	0.4417241379310345
8800.	0.4420454545454545
8900.	0.44235955056179777
9000.	0.44266666666666665
9100.	0.442967032967033
9200.	0.4432608695652174
9300.	0.4435483870967742
9400.	0.44382978723404254
9500.	0.4441052631578947
9600.	0.444375
9700.	0.44463917525773194
9800.	0.4448979591836735
9900.	0.44515151515151513
10000.	0.4454
